Procrustean Orthogonal Sparse Hashing

Hashing is one of the most popular methods for similarity search because of its speed and efficiency. Dense binary hashing is prevalent in the literature. Recently, insect olfaction was shown to be structurally and functionally analogous to sparse hashing [6]. Here, we prove that this biological mechanism is the solution to a well-posed optimization problem. Furthermore, we show that orthogonality increases the accuracy of sparse hashing. Next, we present a novel method, Procrustean Orthogonal Sparse Hashing (POSH), that unifies these findings, learning an orthogonal transform from training data compatible with the sparse hashing mechanism. We provide theoretical evidence of the shortcomings of Optimal Sparse Lifting (OSL) [22] and BioHash [30], two related olfaction-inspired methods, and propose two new methods, Binary OSL and SphericalHash, to address these deficiencies. We compare POSH, Binary OSL, and SphericalHash to several state-of-the-art hashing methods and provide empirical results for the superiority of the proposed methods across a wide range of standard benchmarks and parameter settings.

==> figures/comparison_orthogonal/sparse_vs_orthogonal.csv <==
,Dataset,Matrix type,Trial,MAP@100
0,LabelMe-GIST,Sparse $p=0.05$,0,35.849406941317625
1,LabelMe-GIST,Sparse $p=0.05$,1,35.272201757486336
2,LabelMe-GIST,Sparse $p=0.05$,2,35.028544112301866
3,LabelMe-GIST,Sparse $p=0.05$,3,35.6373507887402
4,LabelMe-GIST,Sparse $p=0.05$,4,35.43331161828697
5,LabelMe-GIST,Sparse $p=0.05$,5,35.07327895085765
6,LabelMe-GIST,Sparse $p=0.05$,6,35.5202768750741
7,LabelMe-GIST,Sparse $p=0.05$,7,35.01301806814614
8,LabelMe-GIST,Sparse $p=0.05$,8,34.7538332851214
9,LabelMe-GIST,Sparse $p=0.05$,9,34.54152465375872
10,LabelMe-GIST,Sparse $p=0.1$,0,35.53179760811307
11,LabelMe-GIST,Sparse $p=0.1$,1,35.09527072037637
12,LabelMe-GIST,Sparse $p=0.1$,2,36.27179039372763
13,LabelMe-GIST,Sparse $p=0.1$,3,35.16483764008467
14,LabelMe-GIST,Sparse $p=0.1$,4,35.08617539079329
15,LabelMe-GIST,Sparse $p=0.1$,5,35.85302702048684
16,LabelMe-GIST,Sparse $p=0.1$,6,36.18807435307034
17,LabelMe-GIST,Sparse $p=0.1$,7,35.638349722253324
18,LabelMe-GIST,Sparse $p=0.1$,8,35.22191770000256
19,LabelMe-GIST,Sparse $p=0.1$,9,35.021380864539225
20,LabelMe-GIST,Sparse $p=0.15$,0,35.981851214316556
21,LabelMe-GIST,Sparse $p=0.15$,1,35.67776969369281
22,LabelMe-GIST,Sparse $p=0.15$,2,35.41969846756173
23,LabelMe-GIST,Sparse $p=0.15$,3,34.82640448471657
24,LabelMe-GIST,Sparse $p=0.15$,4,35.737878866470595
25,LabelMe-GIST,Sparse $p=0.15$,5,35.74156513571262
26,LabelMe-GIST,Sparse $p=0.15$,6,35.67988118734425
27,LabelMe-GIST,Sparse $p=0.15$,7,35.66146513818102
28,LabelMe-GIST,Sparse $p=0.15$,8,35.56677126284267
29,LabelMe-GIST,Sparse $p=0.15$,9,35.83329092067025
30,LabelMe-GIST,Sparse $p=0.2$,0,36.67591290462846
31,LabelMe-GIST,Sparse $p=0.2$,1,35.41929717318632
32,LabelMe-GIST,Sparse $p=0.2$,2,35.75935238221198
33,LabelMe-GIST,Sparse $p=0.2$,3,35.36615764660744
34,LabelMe-GIST,Sparse $p=0.2$,4,35.140837588937494
35,LabelMe-GIST,Sparse $p=0.2$,5,35.51322703815302
36,LabelMe-GIST,Sparse $p=0.2$,6,35.860796520205795
37,LabelMe-GIST,Sparse $p=0.2$,7,35.783920739419635
38,LabelMe-GIST,Sparse $p=0.2$,8,35.714925840173485
39,LabelMe-GIST,Sparse $p=0.2$,9,35.96149163738701
40,LabelMe-GIST,Orthogonal,0,36.01497971417961
41,LabelMe-GIST,Orthogonal,1,35.65806968577848
42,LabelMe-GIST,Orthogonal,2,35.92273017855541
43,LabelMe-GIST,Orthogonal,3,35.531948146622476
44,LabelMe-GIST,Orthogonal,4,36.63841296523303
45,LabelMe-GIST,Orthogonal,5,36.45361436527461
46,LabelMe-GIST,Orthogonal,6,36.19130188094752
47,LabelMe-GIST,Orthogonal,7,35.951129070104535
48,LabelMe-GIST,Orthogonal,8,36.26861140172089
49,LabelMe-GIST,Orthogonal,9,36.861753014491015
50,MNIST,Sparse $p=0.05$,0,81.31691802736756
51,MNIST,Sparse $p=0.05$,1,80.7020506656159
52,MNIST,Sparse $p=0.05$,2,81.2184846679792
53,MNIST,Sparse $p=0.05$,3,81.9182912157376
54,MNIST,Sparse $p=0.05$,4,81.26093044653902
55,MNIST,Sparse $p=0.05$,5,81.54522983227113
56,MNIST,Sparse $p=0.05$,6,81.62201523244977
57,MNIST,Sparse $p=0.05$,7,80.72899128109403
58,MNIST,Sparse $p=0.05$,8,80.9483043768665
59,MNIST,Sparse $p=0.05$,9,81.80269402946958
60,MNIST,Sparse $p=0.1$,0,81.57337252068866
61,MNIST,Sparse $p=0.1$,1,81.87361220237605
62,MNIST,Sparse $p=0.1$,2,81.49086200479576
63,MNIST,Sparse $p=0.1$,3,81.29865205025665
64,MNIST,Sparse $p=0.1$,4,81.33163283675756
65,MNIST,Sparse $p=0.1$,5,81.1924915249012
66,MNIST,Sparse $p=0.1$,6,81.47756078326293
67,MNIST,Sparse $p=0.1$,7,81.66894930793381
68,MNIST,Sparse $p=0.1$,8,81.54539338534912
69,MNIST,Sparse $p=0.1$,9,81.65672550591003
70,MNIST,Sparse $p=0.15$,0,81.03206579037652
71,MNIST,Sparse $p=0.15$,1,81.85274074709943
72,MNIST,Sparse $p=0.15$,2,81.88349590491016
73,MNIST,Sparse $p=0.15$,3,81.38574619315682
74,MNIST,Sparse $p=0.15$,4,81.77053921386678
75,MNIST,Sparse $p=0.15$,5,82.26274899299095
76,MNIST,Sparse $p=0.15$,6,81.4650109770047
77,MNIST,Sparse $p=0.15$,7,81.34840993690106
78,MNIST,Sparse $p=0.15$,8,81.94184873137388
79,MNIST,Sparse $p=0.15$,9,81.5486801435545
80,MNIST,Sparse $p=0.2$,0,81.71134290943193
81,MNIST,Sparse $p=0.2$,1,81.77371091227069
82,MNIST,Sparse $p=0.2$,2,81.88519795355916
83,MNIST,Sparse $p=0.2$,3,82.00402373867668
84,MNIST,Sparse $p=0.2$,4,82.11893626459326
85,MNIST,Sparse $p=0.2$,5,81.78901652213267
86,MNIST,Sparse $p=0.2$,6,81.210886820907
87,MNIST,Sparse $p=0.2$,7,81.72473192986675
88,MNIST,Sparse $p=0.2$,8,81.42294554453308
89,MNIST,Sparse $p=0.2$,9,81.75960703206316
90,MNIST,Orthogonal,0,81.99386535692526
91,MNIST,Orthogonal,1,82.15372455160373
92,MNIST,Orthogonal,2,81.69706731003133
93,MNIST,Orthogonal,3,81.63097635718493
94,MNIST,Orthogonal,4,81.76757281885234
95,MNIST,Orthogonal,5,82.3126007688706
96,MNIST,Orthogonal,6,81.7751712429824
97,MNIST,Orthogonal,7,81.45190596496144
98,MNIST,Orthogonal,8,82.25335319010745
99,MNIST,Orthogonal,9,82.12886173602266
100,MNIST-GIST,Sparse $p=0.05$,0,86.21489918303975
101,MNIST-GIST,Sparse $p=0.05$,1,86.60153570189092
102,MNIST-GIST,Sparse $p=0.05$,2,86.43157108657796
103,MNIST-GIST,Sparse $p=0.05$,3,85.94731461837554
104,MNIST-GIST,Sparse $p=0.05$,4,87.02961893300888
105,MNIST-GIST,Sparse $p=0.05$,5,86.09975416737635
106,MNIST-GIST,Sparse $p=0.05$,6,86.45106356444634
107,MNIST-GIST,Sparse $p=0.05$,7,86.16261521246489
108,MNIST-GIST,Sparse $p=0.05$,8,86.2933927188759
109,MNIST-GIST,Sparse $p=0.05$,9,86.52699197641847
110,MNIST-GIST,Sparse $p=0.1$,0,86.73840721641226
111,MNIST-GIST,Sparse $p=0.1$,1,86.02576681847651
112,MNIST-GIST,Sparse $p=0.1$,2,87.05497730684334
113,MNIST-GIST,Sparse $p=0.1$,3,86.47774070617264
114,MNIST-GIST,Sparse $p=0.1$,4,86.87788116878805
115,MNIST-GIST,Sparse $p=0.1$,5,87.18899335658685
116,MNIST-GIST,Sparse $p=0.1$,6,86.94153005375182
117,MNIST-GIST,Sparse $p=0.1$,7,86.83556494528194
118,MNIST-GIST,Sparse $p=0.1$,8,87.36149940568255
119,MNIST-GIST,Sparse $p=0.1$,9,87.11311507584772
120,MNIST-GIST,Sparse $p=0.15$,0,87.43492740529837
121,MNIST-GIST,Sparse $p=0.15$,1,87.04723148903769
122,MNIST-GIST,Sparse $p=0.15$,2,86.87618079052007
123,MNIST-GIST,Sparse $p=0.15$,3,86.72124504859418
124,MNIST-GIST,Sparse $p=0.15$,4,87.0437130093068
125,MNIST-GIST,Sparse $p=0.15$,5,87.33333726483625
126,MNIST-GIST,Sparse $p=0.15$,6,87.15760175328641
127,MNIST-GIST,Sparse $p=0.15$,7,86.96378359704917
128,MNIST-GIST,Sparse $p=0.15$,8,86.93270891211515
129,MNIST-GIST,Sparse $p=0.15$,9,87.34097586398016
130,MNIST-GIST,Sparse $p=0.2$,0,87.19801671206447
131,MNIST-GIST,Sparse $p=0.2$,1,87.17956396069376
132,MNIST-GIST,Sparse $p=0.2$,2,86.75630380187333
133,MNIST-GIST,Sparse $p=0.2$,3,87.18301592912556
134,MNIST-GIST,Sparse $p=0.2$,4,87.7729714808472
135,MNIST-GIST,Sparse $p=0.2$,5,86.51369944417283
136,MNIST-GIST,Sparse $p=0.2$,6,87.01038460462419
137,MNIST-GIST,Sparse $p=0.2$,7,87.09538856464589
138,MNIST-GIST,Sparse $p=0.2$,8,87.08097999794538
139,MNIST-GIST,Sparse $p=0.2$,9,86.77887171374759
140,MNIST-GIST,Orthogonal,0,87.71000770646795
141,MNIST-GIST,Orthogonal,1,87.28160738948718
142,MNIST-GIST,Orthogonal,2,87.37256858729671
143,MNIST-GIST,Orthogonal,3,87.445923195593
144,MNIST-GIST,Orthogonal,4,87.58445039187241
145,MNIST-GIST,Orthogonal,5,87.25793637595821
146,MNIST-GIST,Orthogonal,6,87.87114745455831
147,MNIST-GIST,Orthogonal,7,87.48919393937186
148,MNIST-GIST,Orthogonal,8,87.6319074879464
149,MNIST-GIST,Orthogonal,9,87.2072398142175
150,CIFAR10-GIST,Sparse $p=0.05$,0,33.496136473069825
151,CIFAR10-GIST,Sparse $p=0.05$,1,33.64776626594075
152,CIFAR10-GIST,Sparse $p=0.05$,2,33.77619221994665
153,CIFAR10-GIST,Sparse $p=0.05$,3,33.79301456804394
154,CIFAR10-GIST,Sparse $p=0.05$,4,33.457386878356516
155,CIFAR10-GIST,Sparse $p=0.05$,5,34.39212841346647
156,CIFAR10-GIST,Sparse $p=0.05$,6,33.658808755432126
157,CIFAR10-GIST,Sparse $p=0.05$,7,34.18198156153002
158,CIFAR10-GIST,Sparse $p=0.05$,8,33.935883294586375
159,CIFAR10-GIST,Sparse $p=0.05$,9,34.44324257570553
160,CIFAR10-GIST,Sparse $p=0.1$,0,34.64139413454729
161,CIFAR10-GIST,Sparse $p=0.1$,1,34.49534604669508
162,CIFAR10-GIST,Sparse $p=0.1$,2,34.824784984398555
163,CIFAR10-GIST,Sparse $p=0.1$,3,34.28279337516632
164,CIFAR10-GIST,Sparse $p=0.1$,4,34.75662455013777
165,CIFAR10-GIST,Sparse $p=0.1$,5,34.767642781569144
166,CIFAR10-GIST,Sparse $p=0.1$,6,34.673247830580685
167,CIFAR10-GIST,Sparse $p=0.1$,7,34.898594502671585
168,CIFAR10-GIST,Sparse $p=0.1$,8,34.466038357212305
169,CIFAR10-GIST,Sparse $p=0.1$,9,34.30900548181365
170,CIFAR10-GIST,Sparse $p=0.15$,0,34.38100542636652
171,CIFAR10-GIST,Sparse $p=0.15$,1,34.17974905742566
172,CIFAR10-GIST,Sparse $p=0.15$,2,34.4227011664763
173,CIFAR10-GIST,Sparse $p=0.15$,3,34.68060411138437
174,CIFAR10-GIST,Sparse $p=0.15$,4,34.48335595271953
175,CIFAR10-GIST,Sparse $p=0.15$,5,34.61446354387431
176,CIFAR10-GIST,Sparse $p=0.15$,6,35.07593592701148
177,CIFAR10-GIST,Sparse $p=0.15$,7,34.76012246910953
178,CIFAR10-GIST,Sparse $p=0.15$,8,33.912166239309855
179,CIFAR10-GIST,Sparse $p=0.15$,9,34.3880640239042
180,CIFAR10-GIST,Sparse $p=0.2$,0,34.92773434606684
181,CIFAR10-GIST,Sparse $p=0.2$,1,35.11140701337795
182,CIFAR10-GIST,Sparse $p=0.2$,2,34.395858261467566
183,CIFAR10-GIST,Sparse $p=0.2$,3,34.05707831041417
184,CIFAR10-GIST,Sparse $p=0.2$,4,34.610898620104486
185,CIFAR10-GIST,Sparse $p=0.2$,5,34.88174825026879
186,CIFAR10-GIST,Sparse $p=0.2$,6,34.53870095310434
187,CIFAR10-GIST,Sparse $p=0.2$,7,34.859560616473715
188,CIFAR10-GIST,Sparse $p=0.2$,8,34.24136961941272
189,CIFAR10-GIST,Sparse $p=0.2$,9,34.568073332229964
190,CIFAR10-GIST,Orthogonal,0,35.464098654736084
191,CIFAR10-GIST,Orthogonal,1,34.912712073346114
192,CIFAR10-GIST,Orthogonal,2,34.662639006446064
193,CIFAR10-GIST,Orthogonal,3,35.23094024765437
194,CIFAR10-GIST,Orthogonal,4,35.005020529727084
195,CIFAR10-GIST,Orthogonal,5,35.170724866148824
196,CIFAR10-GIST,Orthogonal,6,34.771142248045464
197,CIFAR10-GIST,Orthogonal,7,35.12953780931952
198,CIFAR10-GIST,Orthogonal,8,34.31529507913573
199,CIFAR10-GIST,Orthogonal,9,34.70778291730968
200,ANN_SIFT10K,Sparse $p=0.05$,0,81.71176744487893
201,ANN_SIFT10K,Sparse $p=0.05$,1,81.00994402515606
202,ANN_SIFT10K,Sparse $p=0.05$,2,80.05255461657447
203,ANN_SIFT10K,Sparse $p=0.05$,3,80.78620664244237
204,ANN_SIFT10K,Sparse $p=0.05$,4,81.63710276419755
205,ANN_SIFT10K,Sparse $p=0.05$,5,80.74863143195248
206,ANN_SIFT10K,Sparse $p=0.05$,6,80.1530079928197
207,ANN_SIFT10K,Sparse $p=0.05$,7,81.54591517131777
208,ANN_SIFT10K,Sparse $p=0.05$,8,80.10365936049523
209,ANN_SIFT10K,Sparse $p=0.05$,9,81.34794793152189
210,ANN_SIFT10K,Sparse $p=0.1$,0,82.71593845419552
211,ANN_SIFT10K,Sparse $p=0.1$,1,82.07485967352369
212,ANN_SIFT10K,Sparse $p=0.1$,2,81.09480682085825
213,ANN_SIFT10K,Sparse $p=0.1$,3,80.56732726551442
214,ANN_SIFT10K,Sparse $p=0.1$,4,81.56828521885119
215,ANN_SIFT10K,Sparse $p=0.1$,5,81.42871313701446
216,ANN_SIFT10K,Sparse $p=0.1$,6,80.55283743921808
217,ANN_SIFT10K,Sparse $p=0.1$,7,82.58740980316871
218,ANN_SIFT10K,Sparse $p=0.1$,8,81.74368833796463
219,ANN_SIFT10K,Sparse $p=0.1$,9,81.80207380712001
220,ANN_SIFT10K,Sparse $p=0.15$,0,81.467584438669
221,ANN_SIFT10K,Sparse $p=0.15$,1,80.78321057476793
222,ANN_SIFT10K,Sparse $p=0.15$,2,81.43869317112086
223,ANN_SIFT10K,Sparse $p=0.15$,3,81.28652363879725
224,ANN_SIFT10K,Sparse $p=0.15$,4,81.41705145396953
225,ANN_SIFT10K,Sparse $p=0.15$,5,81.97407061538468
226,ANN_SIFT10K,Sparse $p=0.15$,6,81.63972094006935
227,ANN_SIFT10K,Sparse $p=0.15$,7,81.35508712012005
228,ANN_SIFT10K,Sparse $p=0.15$,8,82.40057603917832
229,ANN_SIFT10K,Sparse $p=0.15$,9,80.18902749002878
230,ANN_SIFT10K,Sparse $p=0.2$,0,82.01053966761155
231,ANN_SIFT10K,Sparse $p=0.2$,1,81.23993172889249
232,ANN_SIFT10K,Sparse $p=0.2$,2,82.84765257920685
233,ANN_SIFT10K,Sparse $p=0.2$,3,82.29556157968695
234,ANN_SIFT10K,Sparse $p=0.2$,4,82.06694761361598
235,ANN_SIFT10K,Sparse $p=0.2$,5,82.45459310878039
236,ANN_SIFT10K,Sparse $p=0.2$,6,80.85035796583908
237,ANN_SIFT10K,Sparse $p=0.2$,7,80.57236473783223
238,ANN_SIFT10K,Sparse $p=0.2$,8,82.33633972367927
239,ANN_SIFT10K,Sparse $p=0.2$,9,80.23551337855437
240,ANN_SIFT10K,Orthogonal,0,80.9867586202235
241,ANN_SIFT10K,Orthogonal,1,82.10012575238743
242,ANN_SIFT10K,Orthogonal,2,81.20629145309832
243,ANN_SIFT10K,Orthogonal,3,81.34323975701068
244,ANN_SIFT10K,Orthogonal,4,82.9726612973604
245,ANN_SIFT10K,Orthogonal,5,81.21088864220307
246,ANN_SIFT10K,Orthogonal,6,81.46932247705186
247,ANN_SIFT10K,Orthogonal,7,82.23281027012557
248,ANN_SIFT10K,Orthogonal,8,82.08134428535425
249,ANN_SIFT10K,Orthogonal,9,81.43006466256448

